Intelligence Beyond the Edge: Inference on Intermittent Embedded Systems

Energy-harvesting technology provides a promising platform for future IoT applications. However, since communication is very expensive in these devices, applications will require inference "beyond the edge" to avoid wasting precious energy on pointless communication. We show that application performance is highly sensitive to inference accuracy. Unfortunately, accurate inference requires large amounts of computation and memory, and energy-harvesting systems are severely resource-constrained. Moreover, energy-harvesting systems operate intermittently, suffering frequent power failures that corrupt results and impede forward progress. This paper overcomes these challenges to present the first full-scale demonstration of DNN inference on an energy-harvesting system. We design and implement SONIC, an intermittence-aware software system with specialized support for DNN inference. SONIC introduces loop continuation, a new technique that dramatically reduces the cost of guaranteeing correct intermittent execution for loop-heavy code like DNN inference. To build a complete system, we further present GENESIS, a tool that automatically compresses networks to optimally balance inference accuracy and energy, and TAILS, which exploits SIMD hardware available in some microcontrollers to improve energy efficiency. Both SONIC & TAILS guarantee correct intermittent execution without any hand-tuning or performance loss across different power systems. Across three neural networks on a commercially available microcontroller, SONIC & TAILS reduce inference energy by 6.9x and 12.2x, respectively, over the state-of-the-art.

==> figures/pdf/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20190111094758-05'00'
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017) kpathsea version 6.2.3
InfoBegin
InfoKey: CreationDate
InfoValue: D:20190111094758-05'00'
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.18
PdfID0: 550e282689a950a15f2eb103cd72c7f5
PdfID1: 550e282689a950a15f2eb103cd72c7f5
NumberOfPages: 12
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 364 210
PageMediaDimensions: 364 210
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 379 163
PageMediaDimensions: 379 163
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 313 253
PageMediaDimensions: 313 253
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 465 224
PageMediaDimensions: 465 224
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 281 323
PageMediaDimensions: 281 323
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 228 214
PageMediaDimensions: 228 214
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 560 613
PageMediaDimensions: 560 613
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 466 456
PageMediaDimensions: 466 456
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 424 212
PageMediaDimensions: 424 212
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 370 206
PageMediaDimensions: 370 206
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 678 370
PageMediaDimensions: 678 370
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 351 332
PageMediaDimensions: 351 332

